Space-time formulation, discretization, and computational performance studies for phase-field fracture optimal control problems

The purpose of this work is the development of space-time discretization schemes for phase-field optimal control problems. Specifically in the optimal control minimization problem, a tracking-type cost functional is minimized to steer the crack via the phase-field variable into a desired pattern. To achieve such optimal solutions, Neumann type boundary conditions need to be determined. First, a time discretization of the forward problem is derived using a discontinuous Galerkin formulation. Here, a challenge is to include regularization terms and the crack irreversibility constraint. The optimal control setting is formulated by means of the Lagrangian approach from which the primal part, adjoint, tangent and adjoint Hessian are derived. Herein the overall Newton algorithm is based on a reduced approach by eliminating the state constraint, namely the displacement and phase-field unknowns, but keeping the control variable as the only unknown. From the low-order discontinuous Galerkin discretization, adjoint time-stepping schemes are finally obtained. Both our formulation and algorithmic developments are substantiated and illustrated with six numerical experiments.

==> TXT11_Approach_1_Data.txt <==
0 0 -- 1.0 4.62e-07 4.1532e-3 3.9192e-3 2.3406e-4 1.0 
0 1 3 0.456 2.11e-07 3.7633e-3 3.7633e-3 7.5857e-10 1001.15 
0 2 3 0.188 8.70e-08 3.5799e-3 3.5310e-3 4.8874e-5 1885.04 
0 3 3 8.55e-2 3.95e-08 3.5107e-3 3.4132e-3 9.7522e-5 2256.66 
0 4 3 2.76e-3 1.28e-09 3.4834e-3 3.3585e-3 1.2497e-4 2412.68 
0 5 11 6.71e-4 3.10e-10 3.4873e-3 3.3670e-3 1.2034e-4 2373.50 
0 6 7 4.32e-4 1.10e-10 3.4857e-3 3.3636e-3 1.2215e-4 2383.49 
0 7 7 1.70e-4 7.85e-11 3.4864e-3 3.3651e-3 1.2133e-4 2377.99 
0 8 5 1.47e-4 6.78e-11 3.4860e-3 3.3642e-3 1.2178e-4 2380.62 
0 9 5 5.67e-5 2.62e-11 3.4863e-3 3.3648e-3 1.2150e-4 2379.02 
1 0 -- 1.0 4.68e-10 3.5697e-3 3.4482e-3 1.2150e-4 2379.02 
1 1 8 0.664 3.11e-10 3.5673e-3 3.4431e-3 1.2427e-4 2394.72 
1 2 8 0.145 6.79e-11 3.5684e-3 3.4454e-3 1.2299e-4 2385.79 
1 3 5 5.77e-2 2.70e-11 3.5681e-3 3.4447e-3 1.2337e-4 2388.20 
2 0 -- 1.0 4.04e-10 3.6517e-3 3.5283e-3 1.2337e-4 2388.20 
2 1 8 0.682 2.76e-10 3.6496e-3 3.5238e-3 1.2577e-4 2401.56 
2 2 7 0.205 8.28e-11 3.6506e-3 3.5259e-3 1.2462e-4 2393.93 
2 3 5 0.127 5.12e-11 3.6502e-3 3.5251e-3 1.2510e-4 2396.74 
2 4 4 4.53e-2 1.83e-11 3.6503e-3 3.5254e-3 1.2489e-4 2395.58 
3 0 -- 1.0 1.83e-11 3.6503e-3 3.5254e-3 1.2489e-4 2395.58 
4 0 -- 1.0 6.50e-10 3.7843e-3 3.6594e-3 1.2489e-4 2395.58 
4 1 9 0.690 4.48e-10 3.7807e-3 3.6512e-3 1.2879e-4 2417.38 
4 2 9 0.136 8.87e-11 3.7824e-3 3.6560e-3 1.2692e-4 2404.23 
4 3 5 0.119 7.73e-11 3.7819e-3 3.6546e-3 1.2740e-4 2407.63 
4 4 5 4.24e-2 2.76e-11 3.7823e-3 3.6552e-3 1.2708e-4 2405.78 
5 0 -- 1.0 2.76e-11 3.7822e-3 3.6552e-3 1.2708e-4 2405.78 
6 0 -- 1.0 3.90e-10 3.8662e-3 3.7391e-3 1.2708e-4 2405.78 
6 1 8 0.421 1.64e-10 3.8640e-3 3.7346e-3 1.2943e-4 2418.95 
6 2 7 6.08e-2 2.37e-11 3.8645e-3 3.7357e-3 1.2883e-4 2414.00 
7 0 -- 1.0 2.38e-11 3.8645e-3 3.7357e-3 1.2883e-4 2414.00 
8 0 -- 1.0 3.27e-10 3.9485e-3 3.8197e-3 1.2883e-4 2414.00 
8 1 7 0.242 7.92e-11 3.9468e-3 3.8159e-3 1.3082e-4 2424.74 
8 2 3 3.92e-2 1.29e-11 3.9466e-3 3.8156e-3 1.3099e-4 2424.06 
9 0 -- 1.0 1.28e-11 3.9466e-3 3.8156e-3 1.3099e-4 2424.06 
10 0 -- 1.0 5.35e-10 4.0811e-3 3.9501e-3 1.3099e-4 2424.06 
10 1 9 0.292 1.57e-10 4.0783e-3 3.9440e-3 1.3427e-4 2441.75 
10 2 5 8.00e-2 4.28e-11 4.0779e-3 3.9433e-3 1.3465e-4 2439.95 
11 0 -- 1.0 4.28e-11 4.0779e-3 3.9433e-3 1.3465e-4 2439.95 
12 0 -- 1.0 3.51e-10 4.1621e-3 4.0274e-3 1.3465e-4 2439.95 
12 1 8 0.388 1.36e-10 4.1601e-3 4.0233e-3 1.3683e-4 2451.22 
12 2 6 7.87e-2 2.77e-11 4.1605e-3 4.0241e-3 1.3640e-4 2447.20 
13 0 -- 1.0 3.26e-10 4.2447e-3 4.1083e-3 1.3640e-4 2447.20 
13 1 7 0.817 2.66e-10 4.2429e-3 4.1044e-3 1.3843e-4 2457.66 
13 2 7 0.333 1.09e-10 4.2439e-3 4.1066e-3 1.3730e-4 2450.09 
13 3 6 0.384 1.25e-10 4.2433e-3 4.1054e-3 1.3794e-4 2454.17 
13 4 6 0.215 7.02e-11 4.2438e-3 4.1064e-3 1.3739e-4 2450.84 
13 5 5 0.238 7.75e-11 4.2434e-3 4.1056e-3 1.3781e-4 2453.32 
13 6 5 0.124 4.03e-11 4.2438e-3 4.1063e-3 1.3748e-4 2451.38 
14 0 -- 1.0 4.03e-11 4.2438e-3 4.1063e-3 1.3748e-3 2451.38 
15 0 -- 1.0 4.03e-11 4.2438e-3 4.1063e-3 1.3748e-3 2451.38 
16 0 -- 1.0 4.74e-10 4.3787e-3 4.2413e-3 1.3748e-4 2451.38 
16 1 8 0.294 1.40e-10 4.3760e-3 4.2356e-3 1.4045e-4 2467.50 
16 2 6 9.35e-2 4.43e-11 4.3760e-3 4.2356e-3 1.4043e-4 2464.78 
17 0 -- 1.0 4.43e-11 4.3760e-3 4.2356e-3 1.4043e-4 2464.78 
18 0 -- 1.0 2.87e-10 4.4605e-3 4.3200e-3 1.4043e-4 2464.78 
18 1 7 0.376 1.08e-10 4.4588e-3 4.3166e-3 1.4224e-4 2473.33 
18 2 4 0.133 3.82e-11 4.4585e-3 4.3160e-3 1.4258e-4 2472.69 
19 0 -- 1.0 2.82e-10 4.5430e-3 4.4004e-3 1.4258e-4 2472.69 
19 1 7 0.718 2.03e-10 4.5414e-3 4.3970e-3 1.4437e-4 2481.52 
19 2 6 0.744 2.10e-10 4.5404e-3 4.3948e-3 1.4552e-4 2484.82 
19 3 6 2.001 5.64e-10 4.5392e-3 4.3924e-3 1.4681e-4 2489.48 
19 4 8 0.971 2.74e-10 4.5357e-3 4.3852e-3 1.5045e-4 2505.99 
19 5 8 0.913 2.57e-10 4.5365e-3 4.3870e-3 1.4956e-4 2497.61 
19 6 7 0.922 2.60e-10 4.5349e-3 4.3837e-3 1.5124e-4 2506.25 
19 7 7 0.177 4.98e-11 4.5360e-3 4.3858e-3 1.5012e-4 2498.67 
20 0 -- 1.0 4.98e-11 4.5360e-3 4.3858e-3 1.5012e-4 2498.67 
21 0 -- 1.0 4.98e-11 4.5360e-3 4.3858e-3 1.5012e-4 2498.67 


==> TXT11_Data.txt <==
0 0 -- 1.0 4.62e-07 4.1532e-3 3.9192e-3 2.3406e-4 1.0
0 1 3 0.456 2.11e-07 3.7633e-3 3.7633e-3 7.5857e-10 1001.15
0 2 3 0.188 8.70e-08 3.5799e-3 3.5310e-3 4.8874e-5 1885.04
0 3 3 8.55e-2 3.95e-08 3.5107e-3 3.4132e-3 9.7522e-5 2256.66
0 4 3 2.76e-3 1.28e-09 3.4834e-3 3.3585e-3 1.2497e-4 2412.68
0 5 11 6.71e-4 3.10e-10 3.4873e-3 3.3670e-3 1.2034e-4 2373.50
0 6 7 4.32e-4 1.10e-10 3.4857e-3 3.3636e-3 1.2215e-4 2383.49
0 7 7 1.70e-4 7.85e-11 3.4864e-3 3.3651e-3 1.2133e-4 2377.99
0 8 5 1.47e-4 6.78e-11 3.4860e-3 3.3642e-3 1.2178e-4 2380.62
0 9 5 5.67e-5 2.62e-11 3.4863e-3 3.3648e-3 1.2150e-4 2379.02

1 0 -- 1.0 4.68e-10 3.5697e-3 3.4482e-3 1.2150e-4 2379.02
1 1 8 0.664 3.11e-10 3.5673e-3 3.4431e-3 1.2427e-4 2394.72
1 2 8 0.145 6.79e-11 3.5684e-3 3.4454e-3 1.2299e-4 2385.79
1 3 5 5.77e-2 2.70e-11 3.5681e-3 3.4447e-3 1.2337e-4 2388.20

2 0 -- 1.0 4.04e-10 3.6517e-3 3.5283e-3 1.2337e-4 2388.20
2 1 8 0.682 2.76e-10 3.6496e-3 3.5238e-3 1.2577e-4 2401.56
2 2 7 0.205 8.28e-11 3.6506e-3 3.5259e-3 1.2462e-4 2393.93
2 3 5 0.127 5.12e-11 3.6502e-3 3.5251e-3 1.2510e-4 2396.74
2 4 4 4.53e-2 1.83e-11 3.6503e-3 3.5254e-3 1.2489e-4 2395.58

3 0 -- 1.0 1.83e-11 3.6503e-3 3.5254e-3 1.2489e-4 2395.58

4 0 -- 1.0 6.50e-10 3.7843e-3 3.6594e-3 1.2489e-4 2395.58
4 1 9 0.690 4.48e-10 3.7807e-3 3.6512e-3 1.2879e-4 2417.38
4 2 9 0.136 8.87e-11 3.7824e-3 3.6560e-3 1.2692e-4 2404.23
4 3 5 0.119 7.73e-11 3.7819e-3 3.6546e-3 1.2740e-4 2407.63
4 4 5 4.24e-2 2.76e-11 3.7823e-3 3.6552e-3 1.2708e-4 2405.78

5 0 -- 1.0 2.76e-11 3.7822e-3 3.6552e-3 1.2708e-4 2405.78

6 0 -- 1.0 3.90e-10 3.8662e-3 3.7391e-3 1.2708e-4 2405.78
6 1 8 0.421 1.64e-10 3.8640e-3 3.7346e-3 1.2943e-4 2418.95
6 2 7 6.08e-2 2.37e-11 3.8645e-3 3.7357e-3 1.2883e-4 2414.00

7 0 -- 1.0 2.38e-11 3.8645e-3 3.7357e-3 1.2883e-4 2414.00

8 0 -- 1.0 3.27e-10 3.9485e-3 3.8197e-3 1.2883e-4 2414.00
8 1 7 0.242 7.92e-11 3.9468e-3 3.8159e-3 1.3082e-4 2424.74
8 2 3 3.92e-2 1.29e-11 3.9466e-3 3.8156e-3 1.3099e-4 2424.06

9 0 -- 1.0 1.28e-11 3.9466e-3 3.8156e-3 1.3099e-4 2424.06

10 0 -- 1.0 5.35e-10 4.0811e-3 3.9501e-3 1.3099e-4 2424.06
10 1 9 0.292 1.57e-10 4.0783e-3 3.9440e-3 1.3427e-4 2441.75
10 2 5 8.00e-2 4.28e-11 4.0779e-3 3.9433e-3 1.3465e-4 2439.95

11 0 -- 1.0 4.28e-11 4.0779e-3 3.9433e-3 1.3465e-4 2439.95

12 0 -- 1.0 3.51e-10 4.1621e-3 4.0274e-3 1.3465e-4 2439.95
12 1 8 0.388 1.36e-10 4.1601e-3 4.0233e-3 1.3683e-4 2451.22
12 2 6 7.87e-2 2.77e-11 4.1605e-3 4.0241e-3 1.3640e-4 2447.20

13 0 -- 1.0 3.26e-10 4.2447e-3 4.1083e-3 1.3640e-4 2447.20
13 1 7 0.817 2.66e-10 4.2429e-3 4.1044e-3 1.3843e-4 2457.66
13 2 7 0.333 1.09e-10 4.2439e-3 4.1066e-3 1.3730e-4 2450.09
13 3 6 0.384 1.25e-10 4.2433e-3 4.1054e-3 1.3794e-4 2454.17
13 4 6 0.215 7.02e-11 4.2438e-3 4.1064e-3 1.3739e-4 2450.84
13 5 5 0.238 7.75e-11 4.2434e-3 4.1056e-3 1.3781e-4 2453.32
13 6 5 0.124 4.03e-11 4.2438e-3 4.1063e-3 1.3748e-4 2451.38

14 0 -- 1.0 4.03e-11 4.2438e-3 4.1063e-3 1.3748e-3 2451.38

15 0 -- 1.0 4.03e-11 4.2438e-3 4.1063e-3 1.3748e-3 2451.38

16 0 -- 1.0 4.74e-10 4.3787e-3 4.2413e-3 1.3748e-4 2451.38
16 1 8 0.294 1.40e-10 4.3760e-3 4.2356e-3 1.4045e-4 2467.50
16 2 6 9.35e-2 4.43e-11 4.3760e-3 4.2356e-3 1.4043e-4 2464.78

17 0 -- 1.0 4.43e-11 4.3760e-3 4.2356e-3 1.4043e-4 2464.78

18 0 -- 1.0 2.87e-10 4.4605e-3 4.3200e-3 1.4043e-4 2464.78
18 1 7 0.376 1.08e-10 4.4588e-3 4.3166e-3 1.4224e-4 2473.33
18 2 4 0.133 3.82e-11 4.4585e-3 4.3160e-3 1.4258e-4 2472.69

19 0 -- 1.0 2.82e-10 4.5430e-3 4.4004e-3 1.4258e-4 2472.69
19 1 7 0.718 2.03e-10 4.5414e-3 4.3970e-3 1.4437e-4 2481.52
19 2 6 0.744 2.10e-10 4.5404e-3 4.3948e-3 1.4552e-4 2484.82
19 3 6 2.001 5.64e-10 4.5392e-3 4.3924e-3 1.4681e-4 2489.48
19 4 8 0.971 2.74e-10 4.5357e-3 4.3852e-3 1.5045e-4 2505.99
19 5 8 0.913 2.57e-10 4.5365e-3 4.3870e-3 1.4956e-4 2497.61
19 6 7 0.922 2.60e-10 4.5349e-3 4.3837e-3 1.5124e-4 2506.25
19 7 7 0.177 4.98e-11 4.5360e-3 4.3858e-3 1.5012e-4 2498.67

20 0 -- 1.0 4.98e-11 4.5360e-3 4.3858e-3 1.5012e-4 2498.67

21 0 -- 1.0 4.98e-11 4.5360e-3 4.3858e-3 1.5012e-4 2498.67


==> TXT12_Approach_2_Data.txt <==
0 0 -- 1.0 4.62e-07 4.1532e-3 3.9192e-3 2.3406e-4 1.0 
0 1 3 0.456 2.11e-07 3.7633e-3 3.7633e-3 7.5857e-10 1001.15
0 2 3 0.188 8.70e-08 3.5799e-3 3.5310e-3 4.8874e-5 1885.04
0 3 3 8.55e-2 3.95e-08 3.5107e-3 3.4132e-3 9.7522e-5 2256.66
0 4 3 2.76e-3 1.28e-09 3.4834e-3 3.3585e-3 1.2497e-4 2412.68
0 5 11 6.71e-4 3.10e-10 3.4873e-3 3.3670e-3 1.2034e-4 2373.50
0 6 7 4.32e-4 1.10e-10 3.4857e-3 3.3636e-3 1.2215e-4 2383.49
0 7 7 1.70e-4 7.85e-11 3.4864e-3 3.3651e-3 1.2133e-4 2377.99
0 8 5 1.47e-4 6.78e-11 3.4860e-3 3.3642e-3 1.2178e-4 2380.62
0 9 5 5.67e-5 2.62e-11 3.4863e-3 3.3648e-3 1.2150e-4 2379.02
1 0 -- 1.0 4.39e-10 3.4850e-3 3.3648e-3 1.2029e-4 2379.02
1 1 8 0.705 3.09e-10 3.4828e-3 3.3599e-3 1.2288e-4 2393.65
1 2 8 0.184 8.09e-11 3.4839e-3 3.3623e-3 1.2160e-4 2384.72
1 3 5 0.102 4.47e-11 3.4835e-3 3.3614e-3 1.2206e-4 2387.69
2 0 -- 1.0 3.73e-10 3.4823e-3 3.3614e-3 1.2084e-4 2387.69
2 1 8 0.768 2.86e-10 3.4803e-3 3.3573e-3 1.2305e-4 2399.78
2 2 7 0.234 8.71e-11 3.4814e-3 3.3596e-3 1.2184e-4 2391.79
2 3 5 0.149 5.54e-11 3.4810e-3 3.3586e-3 1.2235e-4 2394.79
2 4 4 4.16e-2 1.55e-11 3.4812e-3 3.3590e-3 1.2212e-4 2393.56
3 0 -- 1.0 4.25e-10 3.4799e-3 3.3590e-3 1.2089e-4 2393.56
3 1 8 0.947 4.03e-10 3.4777e-3 3.3542e-3 1.2344e-4 2407.87
3 2 8 0.467 1.99e-10 3.4792e-3 3.3575e-3 1.2173e-4 2396.36
3 3 7 0.470 2.00e-10 3.4782e-3 3.3553e-3 1.2288e-4 2404.02
3 4 7 0.197 8.36e-11 3.4789e-3 3.3569e-3 1.2204e-4 2398.44
3 5 5 0.159 6.78e-11 3.4785e-3 3.3560e-3 1.2252e-4 2401.49
3 6 5 5.18e-2 2.20e-11 3.4787e-3 3.3565e-3 1.2223e-4 2399.79
4 0 -- 1.0 4.30e-10 3.4775e-3 3.3565e-3 1.2101e-4 2399.79
4 1 8 0.866 3.72e-10 3.4752e-3 3.3516e-3 1.2360e-4 2414.50
4 2 8 0.277 1.19e-10 3.4766e-3 3.3546e-3 1.2203e-4 2403.48
4 3 6 0.294 1.26e-10 3.4760e-3 3.3533e-3 1.2270e-4 2408.19
4 4 6 0.147 6.31e-11 3.4765e-3 3.3543e-3 1.2216e-4 2404.82
4 5 5 0.149 6.42e-11 3.4761e-3 3.3536e-3 1.2253e-4 2407.07
4 6 5 6.53e-2 2.81e-11 3.4764e-3 3.3541e-3 1.2226e-4 2405.43
5 0 -- 1.0 4.34e-10 3.4751e-3 3.3541e-3 1.2104e-4 2405.43
5 1 8 0.621 2.70e-10 3.4728e-3 3.3491e-3 1.2366e-4 2420.44
5 2 8 6.489 2.81e-11 3.4737e-3 3.3512e-3 1.2257e-4 2412.03
6 0 -- 1.0 4.26e-10 3.4725e-3 3.3512e-3 1.2134e-4 2412.03
6 1 8 0.421 1.79e-10 3.4703e-3 3.3464e-3 1.2394e-4 2427.24
6 2 7 0.125 5.33e-11 3.4708e-3 3.3475e-3 1.2329e-4 2421.49
6 3 4 9.09e-2 3.88e-11 3.4706e-3 3.3469e-3 1.2362e-4 2423.04
7 0 -- 1.0 3.70e-10 3.4693e-3 3.3469e-3 1.2238e-4 2423.04
7 1 8 0.332 1.23e-10 3.4674e-3 3.3427e-3 1.2465e-4 2435.70
7 2 6 6.55e-2 2.42e-11 3.4676e-3 3.3433e-3 1.2437e-4 2432.00
8 0 -- 1.0 4.25e-10 3.4664e-3 3.3433e-3 1.2312e-4 2432.00 
8 1 8 0.690 2.93e-10 3.4641e-3 3.3383e-3 1.2575e-4 2446.39 
8 2 8 0.231 9.82e-11 3.4651e-3 3.3405e-3 1.2456e-4 2436.85 
8 3 6 0.164 6.98e-11 3.4646e-3 3.3395e-3 1.2514e-4 2440.85 
8 4 5 0.122 5.17e-11 3.4648e-3 3.3310e-3 1.2485e-4 2438.87 
8 5 4 0.162 6.89e-11 3.4646e-3 3.3394e-3 1.2517e-4 2440.55 
8 6 5 0.113 4.79e-11 3.4648e-3 3.3310e-3 1.2487e-4 2438.79 


==> TXT12_Approach_2_Step_0_Iter_8.txt <==
0	762.789
0.015625	785.724
0.03125	808.7
0.046875	831.545
0.0625	854.269
0.078125	876.849
0.09375	899.299
0.109375	921.644
0.125	943.917
0.140625	966.156
0.15625	988.401
0.171875	1010.69
0.1875	1033.07
0.203125	1055.58
0.21875	1078.26
0.234375	1101.13
0.25	1124.22
0.265625	1147.55
0.28125	1171.15
0.296875	1195.01
0.3125	1219.15
0.328125	1243.57
0.34375	1268.25
0.359375	1293.2
0.375	1318.39
0.390625	1343.82
0.40625	1369.45
0.421875	1395.29
0.4375	1421.3
0.453125	1447.46
0.46875	1473.77
0.484375	1500.19
0.5	1526.73
0.515625	1553.35
0.53125	1580.05
0.546875	1606.82
0.5625	1633.64
0.578125	1660.5
0.59375	1687.39
0.609375	1714.3
0.625	1741.23
0.640625	1768.16
0.65625	1795.09
0.671875	1822.01
0.6875	1848.91
0.703125	1875.79
0.71875	1902.64
0.734375	1929.47
0.75	1956.26
0.765625	1983.01
0.78125	2009.73
0.796875	2036.41
0.8125	2063.05
0.828125	2089.66
0.84375	2116.24
0.859375	2142.78
0.875	2169.3
0.890625	2195.79
0.90625	2222.26
0.921875	2248.71
0.9375	2275.15
0.953125	2301.62
0.96875	2327.99
0.984375	2354.6
1	2380.62



==> TXT12_Approach_2_Step_0_Iter_8_min_Iter_9.txt <==
0	-0.164999999999964
0.015625	-0.216000000000008
0.03125	-0.177999999999997
0.046875	-0.175000000000068
0.0625	-0.158999999999992
0.078125	-0.146999999999935
0.09375	-0.137000000000057
0.109375	-0.128000000000043
0.125	-0.118999999999915
0.140625	-0.110000000000014
0.15625	-0.100999999999999
0.171875	-0.099999999999909
0.1875	-0.090000000000146
0.203125	-0.080000000000155
0.21875	-0.059999999999946
0.234375	-0.049999999999955
0.25	-0.039999999999964
0.265625	-0.029999999999973
0.28125	-0.009999999999991
0.296875	0
0.3125	0.009999999999991
0.328125	0.029999999999973
0.34375	0.049999999999955
0.359375	0.069999999999936
0.375	0.090000000000146
0.390625	0.119999999999891
0.40625	0.1400000000001
0.421875	0.180000000000064
0.4375	0.210000000000036
0.453125	0.240000000000009
0.46875	0.279999999999973
0.484375	0.309999999999945
0.5	0.349999999999909
0.515625	0.389999999999873
0.53125	0.430000000000064
0.546875	0.480000000000018
0.5625	0.520000000000209
0.578125	0.569999999999936
0.59375	0.610000000000127
0.609375	0.659999999999855
0.625	0.710000000000036
0.640625	0.75
0.65625	0.799999999999955
0.671875	0.849999999999909
0.6875	0.900000000000091
0.703125	0.950000000000046
0.71875	1
0.734375	1.05999999999995
0.75	1.1099999999999
0.765625	1.16000000000008
0.78125	1.21000000000004
0.796875	1.25999999999999
0.8125	1.30000000000018
0.828125	1.35999999999967
0.84375	1.40999999999985
0.859375	1.46000000000004
0.875	1.51000000000022
0.890625	1.55999999999995
0.90625	1.61000000000013
0.921875	1.65999999999985
0.9375	1.71000000000004
0.953125	1.81999999999971
0.96875	1.79999999999973
0.984375	2.07999999999993
1	1.59999999999991



==> TXT12_Approach_2_Step_0_Iter_9.txt <==
0	762.954
0.015625	785.94
0.03125	808.878
0.046875	831.72
0.0625	854.428
0.078125	876.996
0.09375	899.436
0.109375	921.772
0.125	944.036
0.140625	966.266
0.15625	988.502
0.171875	1010.79
0.1875	1033.16
0.203125	1055.66
0.21875	1078.32
0.234375	1101.18
0.25	1124.26
0.265625	1147.58
0.28125	1171.16
0.296875	1195.01
0.3125	1219.14
0.328125	1243.54
0.34375	1268.2
0.359375	1293.13
0.375	1318.3
0.390625	1343.7
0.40625	1369.31
0.421875	1395.11
0.4375	1421.09
0.453125	1447.22
0.46875	1473.49
0.484375	1499.88
0.5	1526.38
0.515625	1552.96
0.53125	1579.62
0.546875	1606.34
0.5625	1633.12
0.578125	1659.93
0.59375	1686.78
0.609375	1713.64
0.625	1740.52
0.640625	1767.41
0.65625	1794.29
0.671875	1821.16
0.6875	1848.01
0.703125	1874.84
0.71875	1901.64
0.734375	1928.41
0.75	1955.15
0.765625	1981.85
0.78125	2008.52
0.796875	2035.15
0.8125	2061.75
0.828125	2088.3
0.84375	2114.83
0.859375	2141.32
0.875	2167.79
0.890625	2194.23
0.90625	2220.65
0.921875	2247.05
0.9375	2273.44
0.953125	2299.8
0.96875	2326.19
0.984375	2352.52
1	2379.02



==> TXT12_Data.txt <==
0 0 -- 1.0 4.62e-07 4.1532e-3 3.9192e-3 2.3406e-4 1.0
0 1 3 0.456 2.11e-07 3.7633e-3 3.7633e-3 7.5857e-10 1001.15
0 2 3 0.188 8.70e-08 3.5799e-3 3.5310e-3 4.8874e-5 1885.04
0 3 3 8.55e-2 3.95e-08 3.5107e-3 3.4132e-3 9.7522e-5 2256.66
0 4 3 2.76e-3 1.28e-09 3.4834e-3 3.3585e-3 1.2497e-4 2412.68
0 5 11 6.71e-4 3.10e-10 3.4873e-3 3.3670e-3 1.2034e-4 2373.50
0 6 7 4.32e-4 1.10e-10 3.4857e-3 3.3636e-3 1.2215e-4 2383.49
0 7 7 1.70e-4 7.85e-11 3.4864e-3 3.3651e-3 1.2133e-4 2377.99
0 8 5 1.47e-4 6.78e-11 3.4860e-3 3.3642e-3 1.2178e-4 2380.62
0 9 5 5.67e-5 2.62e-11 3.4863e-3 3.3648e-3 1.2150e-4 2379.02

1 0 -- 1.0 4.39e-10 3.4850e-3 3.3648e-3 1.2029e-4 2379.02
1 1 8 0.705 3.09e-10 3.4828e-3 3.3599e-3 1.2288e-4 2393.65
1 2 8 0.184 8.09e-11 3.4839e-3 3.3623e-3 1.2160e-4 2384.72
1 3 5 0.102 4.47e-11 3.4835e-3 3.3614e-3 1.2206e-4 2387.69

2 0 -- 1.0 3.73e-10 3.4823e-3 3.3614e-3 1.2084e-4 2387.69
2 1 8 0.768 2.86e-10 3.4803e-3 3.3573e-3 1.2305e-4 2399.78
2 2 7 0.234 8.71e-11 3.4814e-3 3.3596e-3 1.2184e-4 2391.79
2 3 5 0.149 5.54e-11 3.4810e-3 3.3586e-3 1.2235e-4 2394.79
2 4 4 4.16e-2 1.55e-11 3.4812e-3 3.3590e-3 1.2212e-4 2393.56

3 0 -- 1.0 4.25e-10 3.4799e-3 3.3590e-3 1.2089e-4 2393.56
3 1 8 0.947 4.03e-10 3.4777e-3 3.3542e-3 1.2344e-4 2407.87
3 2 8 0.467 1.99e-10 3.4792e-3 3.3575e-3 1.2173e-4 2396.36
3 3 7 0.470 2.00e-10 3.4782e-3 3.3553e-3 1.2288e-4 2404.02
3 4 7 0.197 8.36e-11 3.4789e-3 3.3569e-3 1.2204e-4 2398.44
3 5 5 0.159 6.78e-11 3.4785e-3 3.3560e-3 1.2252e-4 2401.49
3 6 5 5.18e-2 2.20e-11 3.4787e-3 3.3565e-3 1.2223e-4 2399.79

4 0 -- 1.0 4.30e-10 3.4775e-3 3.3565e-3 1.2101e-4 2399.79
4 1 8 0.866 3.72e-10 3.4752e-3 3.3516e-3 1.2360e-4 2414.50
4 2 8 0.277 1.19e-10 3.4766e-3 3.3546e-3 1.2203e-4 2403.48
4 3 6 0.294 1.26e-10 3.4760e-3 3.3533e-3 1.2270e-4 2408.19
4 4 6 0.147 6.31e-11 3.4765e-3 3.3543e-3 1.2216e-4 2404.82
4 5 5 0.149 6.42e-11 3.4761e-3 3.3536e-3 1.2253e-4 2407.07
4 6 5 6.53e-2 2.81e-11 3.4764e-3 3.3541e-3 1.2226e-4 2405.43

5 0 -- 1.0 4.34e-10 3.4751e-3 3.3541e-3 1.2104e-4 2405.43
5 1 8 0.621 2.70e-10 3.4728e-3 3.3491e-3 1.2366e-4 2420.44
5 2 8 6.489 2.81e-11 3.4737e-3 3.3512e-3 1.2257e-4 2412.03

6 0 -- 1.0 4.26e-10 3.4725e-3 3.3512e-3 1.2134e-4 2412.03
6 1 8 0.421 1.79e-10 3.4703e-3 3.3464e-3 1.2394e-4 2427.24
6 2 7 0.125 5.33e-11 3.4708e-3 3.3475e-3 1.2329e-4 2421.49
6 3 4 9.09e-2 3.88e-11 3.4706e-3 3.3469e-3 1.2362e-4 2423.04

7 0 -- 1.0 3.70e-10 3.4693e-3 3.3469e-3 1.2238e-4 2423.04
7 1 8 0.332 1.23e-10 3.4674e-3 3.3427e-3 1.2465e-4 2435.70
7 2 6 6.55e-2 2.42e-11 3.4676e-3 3.3433e-3 1.2437e-4 2432.00

8 0 -- 1.0 4.25e-10 3.4664e-3 3.3433e-3 1.2312e-4 2432.00
8 1 8 0.690 2.93e-10 3.4641e-3 3.3383e-3 1.2575e-4 2446.39
8 2 8 0.231 9.82e-11 3.4651e-3 3.3405e-3 1.2456e-4 2436.85
8 3 6 0.164 6.98e-11 3.4646e-3 3.3395e-3 1.2514e-4 2440.85
8 4 5 0.122 5.17e-11 3.4648e-3 3.3310e-3 1.2485e-4 2438.87
8 5 4 0.162 6.89e-11 3.4646e-3 3.3394e-3 1.2517e-4 2440.55
8 6 5 0.113 4.79e-11 3.4648e-3 3.3310e-3 1.2487e-4 2438.79


==> TXT2_EX_2_Force.txt <==
0	6099.67
0.00625	6107.12
0.0125	6114.6
0.01875	6122.02
0.025	6129.33
0.03125	6136.48
0.0375	6143.46
0.04375	6150.24
0.05	6156.81
0.05625	6163.17
0.0625	6169.33
0.06875	6175.28
0.075	6181.03
0.08125	6186.6
0.0875	6191.99
0.09375	6197.21
0.1	6202.29
0.10625	6207.24
0.1125	6212.08
0.11875	6216.83
0.125	6221.52
0.13125	6226.18
0.1375	6230.84
0.14375	6235.53
0.15	6240.31
0.15625	6245.22
0.1625	6250.31
0.16875	6255.65
0.175	6261.31
0.18125	6267.37
0.1875	6273.92
0.19375	6281.05
0.2	6288.88
0.20625	6297.53
0.2125	6307.13
0.21875	6317.8
0.225	6329.7
0.23125	6342.97
0.2375	6357.76
0.24375	6374.23
0.25	6392.52
0.25625	6412.78
0.2625	6435.13
0.26875	6459.68
0.275	6486.54
0.28125	6515.78
0.2875	6547.45
0.29375	6581.57
0.3	6618.15
0.30625	6657.15
0.3125	6698.53
0.31875	6742.2
0.325	6788.05
0.33125	6835.98
0.3375	6885.82
0.34375	6937.43
0.35	6990.64
0.35625	7045.26
0.3625	7101.11
0.36875	7157.99
0.375	7215.69
0.38125	7274.03
0.3875	7332.79
0.39375	7391.77
0.4	7450.75
0.40625	7509.54
0.4125	7567.92
0.41875	7625.69
0.425	7682.65
0.43125	7738.6
0.4375	7793.36
0.44375	7846.76
0.45	7898.62
0.45625	7948.8
0.4625	7997.16
0.46875	8043.57
0.475	8087.94
0.48125	8130.19
0.4875	8170.23
0.49375	8208.03
0.5	8243.55
0.50625	8276.77
0.5125	8307.68
0.51875	8336.29
0.525	8362.62
0.53125	8386.7
0.5375	8408.54
0.54375	8428.21
0.55	8445.73
0.55625	8461.16
0.5625	8474.54
0.56875	8485.91
0.575	8495.32
0.58125	8502.82
0.5875	8508.43
0.59375	8512.2
0.6	8514.14
0.60625	8514.26
0.6125	8512.59
0.61875	8509.1
0.625	8503.81
0.63125	8496.67
0.6375	8487.68
0.64375	8476.78
0.65	8463.95
0.65625	8449.12
0.6625	8432.26
0.66875	8413.3
0.675	8392.21
0.68125	8368.91
0.6875	8343.37
0.69375	8315.54
0.7	8285.4
0.70625	8252.92
0.7125	8218.09
0.71875	8180.93
0.725	8141.45
0.73125	8099.71
0.7375	8055.77
0.74375	8009.72
0.75	7961.65
0.75625	7911.7
0.7625	7860
0.76875	7806.72
0.775	7752.03
0.78125	7696.12
0.7875	7639.19
0.79375	7581.44
0.8	7523.07
0.80625	7464.31
0.8125	7405.38
0.81875	7346.48
0.825	7287.84
0.83125	7229.68
0.8375	7172.21
0.84375	7115.64
0.85	7060.18
0.85625	7006.03
0.8625	6953.38
0.86875	6902.42
0.875	6853.31
0.88125	6806.2
0.8875	6761.23
0.89375	6718.51
0.9	6678.14
0.90625	6640.17
0.9125	6604.65
0.91875	6571.58
0.925	6540.97
0.93125	6512.75
0.9375	6486.88
0.94375	6463.27
0.95	6441.81
0.95625	6422.4
0.9625	6404.9
0.96875	6389.19
0.975	6375.13
0.98125	6362.58
0.9875	6351.41
0.99375	6341.5
1	6332.72
1.00625	6324.96
1.0125	6318.12
1.01875	6312.1
1.025	6306.81
1.03125	6302.19
1.0375	6298.17
1.04375	6294.68
1.05	6291.69
1.05625	6289.13
1.0625	6286.98
1.06875	6285.22
1.075	6283.8
1.08125	6282.72
1.0875	6281.96
1.09375	6281.5
1.1	6281.35
1.10625	6281.5
1.1125	6281.96
1.11875	6282.72
1.125	6283.8
1.13125	6285.22
1.1375	6286.98
1.14375	6289.13
1.15	6291.69
1.15625	6294.68
1.1625	6298.17
1.16875	6302.19
1.175	6306.81
1.18125	6312.1
1.1875	6318.12
1.19375	6324.96
1.2	6332.72
1.20625	6341.5
1.2125	6351.41
1.21875	6362.58
1.225	6375.13
1.23125	6389.19
1.2375	6404.9
1.24375	6422.4
1.25	6441.81
1.25625	6463.27
1.2625	6486.88
1.26875	6512.75
1.275	6540.97
1.28125	6571.58
1.2875	6604.65
1.29375	6640.17
1.3	6678.14
1.30625	6718.51
1.3125	6761.23
1.31875	6806.2
1.325	6853.31
1.33125	6902.42
1.3375	6953.38
1.34375	7006.03
1.35	7060.18
1.35625	7115.64
1.3625	7172.21
1.36875	7229.68
1.375	7287.84
1.38125	7346.48
1.3875	7405.38
1.39375	7464.31
1.4	7523.07
1.40625	7581.44
1.4125	7639.19
1.41875	7696.12
1.425	7752.03
1.43125	7806.72
1.4375	7860
1.44375	7911.7
1.45	7961.65
1.45625	8009.72
1.4625	8055.77
1.46875	8099.71
1.475	8141.45
1.48125	8180.93
1.4875	8218.09
1.49375	8252.92
1.5	8285.4
1.50625	8315.54
1.5125	8343.37
1.51875	8368.91
1.525	8392.21
1.53125	8413.3
1.5375	8432.26
1.54375	8449.12
1.55	8463.95
1.55625	8476.78
1.5625	8487.68
1.56875	8496.67
1.575	8503.81
1.58125	8509.1
1.5875	8512.59
1.59375	8514.26
1.6	8514.14
1.60625	8512.2
1.6125	8508.43
1.61875	8502.82
1.625	8495.32
1.63125	8485.91
1.6375	8474.54
1.64375	8461.16
1.65	8445.73
1.65625	8428.21
1.6625	8408.54
1.66875	8386.7
1.675	8362.62
1.68125	8336.29
1.6875	8307.68
1.69375	8276.77
1.7	8243.55
1.70625	8208.03
1.7125	8170.23
1.71875	8130.19
1.725	8087.94
1.73125	8043.57
1.7375	7997.16
1.74375	7948.8
1.75	7898.62
1.75625	7846.76
1.7625	7793.36
1.76875	7738.6
1.775	7682.65
1.78125	7625.69
1.7875	7567.92
1.79375	7509.54
1.8	7450.75
1.80625	7391.77
1.8125	7332.79
1.81875	7274.03
1.825	7215.69
1.83125	7157.99
1.8375	7101.11
1.84375	7045.26
1.85	6990.64
1.85625	6937.43
1.8625	6885.82
1.86875	6835.98
1.875	6788.05
1.88125	6742.2
1.8875	6698.53
1.89375	6657.15
1.9	6618.15
1.90625	6581.57
1.9125	6547.45
1.91875	6515.78
1.925	6486.54
1.93125	6459.68
1.9375	6435.13
1.94375	6412.78
1.95	6392.52
1.95625	6374.23
1.9625	6357.76
1.96875	6342.97
1.975	6329.7
1.98125	6317.8
1.9875	6307.13
1.99375	6297.53
2	6288.88
2.00625	6281.05
2.0125	6273.92
2.01875	6267.37
2.025	6261.31
2.03125	6255.65
2.0375	6250.31
2.04375	6245.22
2.05	6240.31
2.05625	6235.53
2.0625	6230.84
2.06875	6226.18
2.075	6221.52
2.08125	6216.83
2.0875	6212.08
2.09375	6207.24
2.1	6202.29
2.10625	6197.21
2.1125	6191.99
2.11875	6186.6
2.125	6181.03
2.13125	6175.28
2.1375	6169.33
2.14375	6163.17
2.15	6156.81
2.15625	6150.24
2.1625	6143.46
2.16875	6136.48
2.175	6129.33
2.18125	6122.02
2.1875	6114.6
2.19375	6107.12
2.2	6099.67



==> TXT3_EX_3_Force.txt <==
0	3629.9
0.0078125	3623.4
0.015625	3616.5
0.023438	3609.6
0.03125	3602.7
0.039062	3595.8
0.046875	3588.8
0.054688	3581.8
0.0625	3574.7
0.070312	3567.5
0.078125	3560.3
0.085938	3553
0.09375	3545.7
0.10156	3538.3
0.10938	3530.8
0.11719	3523.3
0.125	3515.8
0.13281	3508.1
0.14062	3500.5
0.14844	3492.7
0.15625	3485
0.16406	3477.2
0.17188	3469.3
0.17969	3461.5
0.1875	3453.6
0.19531	3445.7
0.20312	3437.9
0.21094	3430
0.21875	3422.1
0.22656	3414.3
0.23438	3406.5
0.24219	3398.7
0.25	3391
0.25781	3383.4
0.26562	3375.8
0.27344	3368.3
0.28125	3360.9
0.28906	3353.7
0.29688	3346.5
0.30469	3339.5
0.3125	3332.7
0.32031	3326
0.32812	3319.4
0.33594	3313.1
0.34375	3307
0.35156	3301.1
0.35938	3295.4
0.36719	3289.9
0.375	3284.7
0.38281	3279.7
0.39062	3275
0.39844	3270.6
0.40625	3266.5
0.41406	3262.7
0.42188	3259.1
0.42969	3255.9
0.4375	3253
0.44531	3250.5
0.45312	3248.2
0.46094	3246.3
0.46875	3244.8
0.47656	3243.6
0.48438	3242.7
0.49219	3242.2
0.5	3242
0.50781	3242.2
0.51562	3242.7
0.52344	3243.6
0.53125	3244.8
0.53906	3246.3
0.54688	3248.2
0.55469	3250.5
0.5625	3253
0.57031	3255.9
0.57812	3259.1
0.58594	3262.7
0.59375	3266.5
0.60156	3270.6
0.60938	3275
0.61719	3279.7
0.625	3284.7
0.63281	3289.9
0.64062	3295.4
0.64844	3301.1
0.65625	3307
0.66406	3313.1
0.67188	3319.4
0.67969	3326
0.6875	3332.7
0.69531	3339.5
0.70312	3346.5
0.71094	3353.7
0.71875	3360.9
0.72656	3368.3
0.73438	3375.8
0.74219	3383.4
0.75	3391
0.75781	3398.7
0.76562	3406.5
0.77344	3414.3
0.78125	3422.1
0.78906	3430
0.79688	3437.9
0.80469	3445.7
0.8125	3453.6
0.82031	3461.5
0.82812	3469.3
0.83594	3477.2
0.84375	3485
0.85156	3492.7
0.85938	3500.5
0.86719	3508.1
0.875	3515.8
0.88281	3523.3
0.89062	3530.8
0.89844	3538.3
0.90625	3545.7
0.91406	3553
0.92188	3560.3
0.92969	3567.5
0.9375	3574.7
0.94531	3581.8
0.95312	3588.8
0.96094	3595.8
0.96875	3602.7
0.97656	3609.7
0.98438	3616.5
0.99219	3623.4
1	3629.9



==> TXT4_EX_4_Force.txt <==
0	2418.79
0.00625	2431.26
0.0125	2417.32
0.01875	2411.71
0.025	2403.82
0.03125	2396.55
0.0375	2389.08
0.04375	2381.68
0.05	2374.25
0.05625	2366.83
0.0625	2359.4
0.06875	2351.98
0.075	2344.55
0.08125	2337.11
0.0875	2329.68
0.09375	2322.23
0.1	2314.79
0.10625	2307.34
0.1125	2299.89
0.11875	2292.43
0.125	2284.97
0.13125	2277.5
0.1375	2270.03
0.14375	2262.55
0.15	2255.06
0.15625	2247.58
0.1625	2240.08
0.16875	2232.58
0.175	2225.08
0.18125	2217.57
0.1875	2210.05
0.19375	2202.53
0.2	2195
0.20625	2187.47
0.2125	2179.93
0.21875	2172.38
0.225	2164.83
0.23125	2157.28
0.2375	2149.72
0.24375	2142.15
0.25	2134.59
0.25625	2127.01
0.2625	2119.44
0.26875	2111.86
0.275	2104.27
0.28125	2096.69
0.2875	2089.1
0.29375	2081.51
0.3	2073.92
0.30625	2066.33
0.3125	2058.75
0.31875	2051.16
0.325	2043.58
0.33125	2036
0.3375	2028.42
0.34375	2020.85
0.35	2013.29
0.35625	2005.73
0.3625	1998.19
0.36875	1990.66
0.375	1983.14
0.38125	1975.63
0.3875	1968.14
0.39375	1960.66
0.4	1953.21
0.40625	1945.77
0.4125	1938.36
0.41875	1930.97
0.425	1923.61
0.43125	1916.28
0.4375	1908.98
0.44375	1901.71
0.45	1894.47
0.45625	1887.27
0.4625	1880.12
0.46875	1873
0.475	1865.92
0.48125	1858.9
0.4875	1851.91
0.49375	1844.98
0.5	1838.11
0.50625	1831.28
0.5125	1824.52
0.51875	1817.81
0.525	1811.16
0.53125	1804.58
0.5375	1798.06
0.54375	1791.61
0.55	1785.22
0.55625	1778.91
0.5625	1772.67
0.56875	1766.5
0.575	1760.41
0.58125	1754.39
0.5875	1748.45
0.59375	1742.59
0.6	1736.81
0.60625	1731.1
0.6125	1725.48
0.61875	1719.94
0.625	1714.48
0.63125	1709.11
0.6375	1703.81
0.64375	1698.6
0.65	1693.46
0.65625	1688.41
0.6625	1683.44
0.66875	1678.55
0.675	1673.74
0.68125	1669.01
0.6875	1664.35
0.69375	1659.77
0.7	1655.26
0.70625	1650.83
0.7125	1646.47
0.71875	1642.17
0.725	1637.95
0.73125	1633.78
0.7375	1629.69
0.74375	1625.65
0.75	1621.67
0.75625	1617.74
0.7625	1613.87
0.76875	1610.05
0.775	1606.28
0.78125	1602.55
0.7875	1598.86
0.79375	1595.21
0.8	1591.6
0.80625	1588.02
0.8125	1584.47
0.81875	1580.94
0.825	1577.44
0.83125	1573.96
0.8375	1570.5
0.84375	1567.05
0.85	1563.61
0.85625	1560.17
0.8625	1556.74
0.86875	1553.31
0.875	1549.88
0.88125	1546.45
0.8875	1543
0.89375	1539.55
0.9	1536.08
0.90625	1532.59
0.9125	1529.09
0.91875	1525.56
0.925	1522.02
0.93125	1518.45
0.9375	1514.85
0.94375	1511.23
0.95	1507.58
0.95625	1503.91
0.9625	1500.21
0.96875	1496.49
0.975	1492.77
0.98125	1488.94
0.9875	1485.43
0.99375	1480.72
1	1479.82



==> TXT5_EX_5_Force.txt <==
0	-744.69
0.015625	-749.497
0.03125	-754.314
0.046875	-759.108
0.0625	-763.869
0.078125	-768.596
0.09375	-773.291
0.109375	-777.956
0.125	-782.599
0.140625	-787.226
0.15625	-791.845
0.171875	-796.467
0.1875	-801.099
0.203125	-805.753
0.21875	-810.437
0.234375	-815.162
0.25	-819.938
0.265625	-824.772
0.28125	-829.674
0.296875	-834.651
0.3125	-839.711
0.328125	-844.86
0.34375	-850.102
0.359375	-855.441
0.375	-860.88
0.390625	-866.421
0.40625	-872.062
0.421875	-877.803
0.4375	-883.64
0.453125	-889.57
0.46875	-895.588
0.484375	-901.687
0.5	-907.86
0.515625	-914.099
0.53125	-920.398
0.546875	-926.747
0.5625	-933.138
0.578125	-939.564
0.59375	-946.018
0.609375	-952.492
0.625	-958.98
0.640625	-965.476
0.65625	-971.977
0.671875	-978.477
0.6875	-984.973
0.703125	-991.463
0.71875	-997.945
0.734375	-1004.42
0.75	-1010.88
0.765625	-1017.33
0.78125	-1023.77
0.796875	-1030.2
0.8125	-1036.62
0.828125	-1043.03
0.84375	-1049.43
0.859375	-1055.83
0.875	-1062.21
0.890625	-1068.59
0.90625	-1074.97
0.921875	-1081.34
0.9375	-1087.71
0.953125	-1094.08
0.96875	-1100.46
0.984375	-1106.85
1	-1113.14



==> TXT5_EX_5_Force_1.txt <==
0	18.921
0.015625	-37.9362
0.03125	-95.2898
0.046875	-152.4
0.0625	-209.177
0.078125	-265.592
0.09375	-321.664
0.109375	-377.439
0.125	-432.988
0.140625	-488.395
0.15625	-543.756
0.171875	-599.176
0.1875	-654.76
0.203125	-710.62
0.21875	-766.864
0.234375	-823.6
0.25	-880.93
0.265625	-938.952
0.28125	-997.757
0.296875	-1057.42
0.3125	-1118.03
0.328125	-1179.62
0.34375	-1242.24
0.359375	-1305.94
0.375	-1370.72
0.390625	-1436.58
0.40625	-1503.51
0.421875	-1571.48
0.4375	-1640.46
0.453125	-1710.38
0.46875	-1781.2
0.484375	-1852.83
0.5	-1925.21
0.515625	-1998.26
0.53125	-2071.88
0.546875	-2146.02
0.5625	-2220.58
0.578125	-2295.5
0.59375	-2370.71
0.609375	-2446.14
0.625	-2521.73
0.640625	-2597.45
0.65625	-2673.23
0.671875	-2749.05
0.6875	-2824.88
0.703125	-2900.69
0.71875	-2976.46
0.734375	-3052.18
0.75	-3127.83
0.765625	-3203.42
0.78125	-3278.93
0.796875	-3354.36
0.8125	-3429.72
0.828125	-3505
0.84375	-3580.22
0.859375	-3655.36
0.875	-3730.45
0.890625	-3805.49
0.90625	-3880.48
0.921875	-3955.44
0.9375	-4030.36
0.953125	-4105.26
0.96875	-4180.14
0.984375	-4255.02
1	-4262.61



==> TXT5_EX_5_Force_2.txt <==
0	-813.667
0.015625	-824.965
0.03125	-822.899
0.046875	-820.838
0.0625	-818.789
0.078125	-816.752
0.09375	-814.728
0.109375	-812.715
0.125	-810.712
0.140625	-808.715
0.15625	-806.722
0.171875	-804.73
0.1875	-802.733
0.203125	-800.73
0.21875	-798.715
0.234375	-796.684
0.25	-794.634
0.265625	-792.561
0.28125	-790.461
0.296875	-788.331
0.3125	-786.167
0.328125	-783.966
0.34375	-781.726
0.359375	-779.444
0.375	-777.119
0.390625	-774.75
0.40625	-772.337
0.421875	-769.879
0.4375	-767.377
0.453125	-764.832
0.46875	-762.247
0.484375	-759.623
0.5	-756.964
0.515625	-754.272
0.53125	-751.551
0.546875	-748.805
0.5625	-746.037
0.578125	-743.251
0.59375	-740.45
0.609375	-737.638
0.625	-734.818
0.640625	-731.992
0.65625	-729.163
0.671875	-726.334
0.6875	-723.505
0.703125	-720.678
0.71875	-717.855
0.734375	-715.036
0.75	-712.221
0.765625	-709.411
0.78125	-706.607
0.796875	-703.807
0.8125	-701.011
0.828125	-698.22
0.84375	-695.433
0.859375	-692.649
0.875	-689.869
0.890625	-687.09
0.90625	-684.313
0.921875	-681.537
0.9375	-678.762
0.953125	-675.988
0.96875	-673.213
0.984375	-670.785
1	-723.289



==> TXT5_EX_5_Force_3.txt <==
0	-638.562
0.015625	-650.181
0.03125	-664.408
0.046875	-678.634
0.0625	-692.763
0.078125	-706.786
0.09375	-720.705
0.109375	-734.534
0.125	-748.291
0.140625	-761.999
0.15625	-775.686
0.171875	-789.379
0.1875	-803.11
0.203125	-816.91
0.21875	-830.809
0.234375	-844.839
0.25	-859.029
0.265625	-873.408
0.28125	-888.004
0.296875	-902.84
0.3125	-917.939
0.328125	-933.321
0.34375	-949
0.359375	-964.989
0.375	-981.296
0.390625	-997.925
0.40625	-1014.88
0.421875	-1032.14
0.4375	-1049.72
0.453125	-1067.59
0.46875	-1085.74
0.484375	-1104.15
0.5	-1122.79
0.515625	-1141.66
0.53125	-1160.71
0.546875	-1179.93
0.5625	-1199.29
0.578125	-1218.77
0.59375	-1238.34
0.609375	-1257.98
0.625	-1277.68
0.640625	-1297.4
0.65625	-1317.15
0.671875	-1336.9
0.6875	-1356.65
0.703125	-1376.39
0.71875	-1396.1
0.734375	-1415.79
0.75	-1435.45
0.765625	-1455.08
0.78125	-1474.68
0.796875	-1494.25
0.8125	-1513.78
0.828125	-1533.29
0.84375	-1552.77
0.859375	-1572.23
0.875	-1591.66
0.890625	-1611.07
0.90625	-1630.47
0.921875	-1649.86
0.9375	-1669.24
0.953125	-1688.61
0.96875	-1707.97
0.984375	-1727.06
1	-1731.04



==> TXT5_EX_5_Force_4.txt <==
0	-772.874
0.015625	-776.967
0.03125	-779.185
0.046875	-781.388
0.0625	-783.577
0.078125	-785.749
0.09375	-787.905
0.109375	-790.048
0.125	-792.181
0.140625	-794.305
0.15625	-796.427
0.171875	-798.55
0.1875	-800.678
0.203125	-802.816
0.21875	-804.969
0.234375	-807.141
0.25	-809.338
0.265625	-811.562
0.28125	-813.819
0.296875	-816.112
0.3125	-818.444
0.328125	-820.818
0.34375	-823.237
0.359375	-825.701
0.375	-828.214
0.390625	-830.774
0.40625	-833.382
0.421875	-836.038
0.4375	-838.739
0.453125	-841.485
0.46875	-844.272
0.484375	-847.098
0.5	-849.959
0.515625	-852.853
0.53125	-855.774
0.546875	-858.72
0.5625	-861.687
0.578125	-864.67
0.59375	-867.667
0.609375	-870.675
0.625	-873.689
0.640625	-876.708
0.65625	-879.73
0.671875	-882.752
0.6875	-885.773
0.703125	-888.791
0.71875	-891.806
0.734375	-894.817
0.75	-897.824
0.765625	-900.825
0.78125	-903.822
0.796875	-906.814
0.8125	-909.801
0.828125	-912.784
0.84375	-915.763
0.859375	-918.739
0.875	-921.711
0.890625	-924.68
0.90625	-927.647
0.921875	-930.612
0.9375	-933.576
0.953125	-936.54
0.96875	-939.504
0.984375	-942.507
1	-956.043



==> TXT5_EX_5_Force_plus_q_c.txt <==
0	105.31
0.015625	128.628
0.03125	151.936
0.046875	175.267
0.0625	198.631
0.078125	222.029
0.09375	245.459
0.109375	268.919
0.125	292.401
0.140625	315.899
0.15625	339.405
0.171875	362.908
0.1875	386.401
0.203125	409.872
0.21875	433.313
0.234375	456.713
0.25	480.062
0.265625	503.353
0.28125	526.576
0.296875	549.724
0.3125	572.789
0.328125	595.765
0.34375	618.648
0.359375	641.434
0.375	664.12
0.390625	686.704
0.40625	709.188
0.421875	731.572
0.4375	753.86
0.453125	776.055
0.46875	798.162
0.484375	820.188
0.5	842.14
0.515625	864.026
0.53125	885.852
0.546875	907.628
0.5625	929.362
0.578125	951.061
0.59375	972.732
0.609375	994.383
0.625	1016.02
0.640625	1037.649
0.65625	1059.273
0.671875	1080.898
0.6875	1102.527
0.703125	1124.162
0.71875	1145.805
0.734375	1167.455
0.75	1189.12
0.765625	1210.795
0.78125	1232.48
0.796875	1254.175
0.8125	1275.88
0.828125	1297.595
0.84375	1319.32
0.859375	1341.045
0.875	1362.79
0.890625	1384.535
0.90625	1406.28
0.921875	1428.035
0.9375	1449.79
0.953125	1471.545
0.96875	1493.29
0.984375	1515.025
1	1536.86



==> TXT6_EX_6_Force_LEFT.txt <==
0		2200.01
0.0078125		2194.18
0.015625		2194.14
0.0234375		2194.11
0.03125		2194.08
0.0390625		2194.06
0.046875		2194.05
0.0546875		2194.06
0.0625		2194.07
0.0703125		2194.08
0.078125		2194.08
0.0859375		2194.09
0.09375		2194.09
0.1015625		2194.089999
0.109375		2194.08
0.1171875		2194.070001
0.125		2194.05
0.1328125		2194.029998
0.140625		2194
0.1484375		2193.970002
0.15625		2193.94
0.1640625		2193.899997
0.171875		2193.85
0.1796875		2193.800003
0.1875		2193.75
0.1953125		2193.689996
0.203125		2193.62
0.2109375		2193.550004
0.21875		2193.47
0.2265625		2193.389994
0.234375		2193.3
0.2421875		2193.210006
0.25		2193.11
0.2578125		2192.999993
0.265625		2192.89
0.2734375		2192.760008
0.28125		2192.63
0.2890625		2192.48999
0.296875		2192.34
0.3046875		2192.18001
0.3125		2192.01
0.3203125		2191.829988
0.328125		2191.64
0.3359375		2191.430013
0.34375		2191.2
0.3515625		2190.959984
0.359375		2190.71
0.3671875		2190.430018
0.375		2190.14
0.3828125		2189.819978
0.390625		2189.48
0.3984375		2189.120023
0.40625		2188.73
0.4140625		2188.309972
0.421875		2187.87
0.4296875		2187.390031
0.4375		2186.88
0.4453125		2186.339963
0.453125		2185.76
0.4609375		2185.14004
0.46875		2184.48
0.4765625		2183.769953
0.484375		2183.03
0.4921875		2182.240051
0.5		2181.39
0.5078125		2180.49994
0.515625		2179.56
0.5234375		2178.570063
0.53125		2177.52
0.5390625		2176.409925
0.546875		2175.24
0.5546875		2174.010079
0.5625		2172.73
0.5703125		2171.36991
0.578125		2169.96
0.5859375		2168.480095
0.59375		2166.93
0.6015625		2165.309892
0.609375		2163.62
0.6171875		2161.850113
0.625		2160.02
0.6328125		2158.099873
0.640625		2156.11
0.6484375		2154.040132
0.65625		2151.89
0.6640625		2149.639851
0.671875		2147.31
0.6796875		2144.880156
0.6875		2142.35
0.6953125		2139.719824
0.703125		2136.97
0.7109375		2134.120182
0.71875		2131.14
0.7265625		2128.049795
0.734375		2124.84
0.7421875		2121.510213
0.75		2118.07
0.7578125		2114.519768
0.765625		2110.9
0.7734375		2107.200237
0.78125		2103.45
0.7890625		2099.669758
0.796875		2095.89
0.8046875		2092.110242
0.8125		2088.37
0.8203125		2084.669766
0.828125		2081.02
0.8359375		2077.440229
0.84375		2073.93
0.8515625		2070.479784
0.859375		2067.1
0.8671875		2063.780212
0.875		2060.51
0.8828125		2057.299797
0.890625		2054.13
0.8984375		2051.0002
0.90625		2047.9
0.9140625		2044.839805
0.921875		2041.8
0.9296875		2038.780193
0.9375		2035.78
0.9453125		2032.789812
0.953125		2029.85
0.9609375		2026.780196
0.96875		2024.22
0.9765625		2019.740177
0.984375		2022.51
0.9921875		1997.961571
1		2076.09



==> TXT6_EX_6_Force_TOP.txt <==
0	2076.09
0.0078125	2160.14
0.015625	2141.55
0.0234375	2150.25
0.03125	2151.71
0.0390625	2155.09
0.046875	2157.95
0.0546875	2160.94
0.0625	2163.88
0.0703125	2166.81
0.078125	2169.72
0.0859375	2172.61
0.09375	2175.47
0.1015625	2178.31018
0.109375	2181.12
0.1171875	2183.909821
0.125	2186.67
0.1328125	2189.410174
0.140625	2192.13
0.1484375	2194.819828
0.15625	2197.5
0.1640625	2200.16017
0.171875	2202.82
0.1796875	2205.459831
0.1875	2208.1
0.1953125	2210.74017
0.203125	2213.39
0.2109375	2216.03983
0.21875	2218.7
0.2265625	2221.370172
0.234375	2224.06
0.2421875	2226.769827
0.25	2229.51
0.2578125	2232.270179
0.265625	2235.06
0.2734375	2237.889819
0.28125	2240.75
0.2890625	2243.640188
0.296875	2246.57
0.3046875	2249.53981
0.3125	2252.55
0.3203125	2255.610198
0.328125	2258.71
0.3359375	2261.849799
0.34375	2265.04
0.3515625	2268.28021
0.359375	2271.56
0.3671875	2274.899786
0.375	2278.28
0.3828125	2281.700223
0.390625	2285.18
0.3984375	2288.699775
0.40625	2292.27
0.4140625	2295.890234
0.421875	2299.55
0.4296875	2303.259763
0.4375	2307.01
0.4453125	2310.810246
0.453125	2314.65
0.4609375	2318.529752
0.46875	2322.46
0.4765625	2326.420256
0.484375	2330.42
0.4921875	2334.449742
0.5	2338.52
0.5078125	2342.630265
0.515625	2346.77
0.5234375	2350.929734
0.53125	2355.13
0.5390625	2359.360272
0.546875	2363.61
0.5546875	2367.879727
0.5625	2372.18
0.5703125	2376.500278
0.578125	2380.84
0.5859375	2385.199721
0.59375	2389.57
0.6015625	2393.960282
0.609375	2398.37
0.6171875	2402.789717
0.625	2407.22
0.6328125	2411.660284
0.640625	2416.1
0.6484375	2420.559715
0.65625	2425.03
0.6640625	2429.500286
0.671875	2433.97
0.6796875	2438.459713
0.6875	2442.94
0.6953125	2447.430287
0.703125	2451.92
0.7109375	2456.409713
0.71875	2460.9
0.7265625	2465.390287
0.734375	2469.88
0.7421875	2474.369713
0.75	2478.86
0.7578125	2483.350287
0.765625	2487.84
0.7734375	2492.319713
0.78125	2496.81
0.7890625	2501.290287
0.796875	2505.77
0.8046875	2510.239714
0.8125	2514.71
0.8203125	2519.180286
0.828125	2523.65
0.8359375	2528.109715
0.84375	2532.58
0.8515625	2537.030285
0.859375	2541.49
0.8671875	2545.939715
0.875	2550.39
0.8828125	2554.840284
0.890625	2559.28
0.8984375	2563.719716
0.90625	2568.16
0.9140625	2572.590284
0.921875	2577.03
0.9296875	2581.459716
0.9375	2585.89
0.9453125	2590.320283
0.953125	2594.74
0.9609375	2599.169716
0.96875	2603.54
0.9765625	2608.19024
0.984375	2611.94
0.9921875	2618.429585
1	2616.54


